SuperGPQA: Scaling LLM Evaluation across 285 Graduate Disciplines

Large language models (LLMs) have demonstrated remarkable proficiency in mainstream academic disciplines such as mathematics, physics, and computer science. However, human knowledge encompasses over 200 specialized disciplines, far exceeding the scope of existing benchmarks. The capabilities of LLMs in many of these specialized fields-particularly in light industry, agriculture, and service-oriented disciplines-remain inadequately evaluated. To address this gap, we present SuperGPQA, a comprehensive benchmark that evaluates graduate-level knowledge and reasoning capabilities across 285 disciplines. Our benchmark employs a novel Human-LLM collaborative filtering mechanism to eliminate trivial or ambiguous questions through iterative refinement based on both LLM responses and expert feedback. Our experimental results reveal significant room for improvement in the performance of current state-of-the-art LLMs across diverse knowledge domains (e.g., the reasoning-focused model DeepSeek-R1 achieved the highest accuracy of 61.82% on SuperGPQA), highlighting the considerable gap between current model capabilities and artificial general intelligence. Additionally, we present comprehensive insights from our management of a large-scale annotation process, involving over 80 expert annotators and an interactive Human-LLM collaborative system, offering valuable methodological guidance for future research initiatives of comparable scope.

==> pic/code/radar.txt <==
option = {
  title: [
    {
      text: '',
      left: 'center',
      top: 20
    }
  ],
  legend: [
    {
      orient: 'horizontal',
      right: '0%',
      bottom: '77%',
      data: [
        { name: 'SuperGPQA', itemStyle: { color: '#7B92C7' } }, // 修改颜色
        { name: 'GPQA', itemStyle: { color: '#ADD9EE' } },       // 修改颜色
        { name: 'MMLU-Pro', itemStyle: { color: '#F7C1CF' } },  // 新颜色
        { name: 'MMLU', itemStyle: { color: '#FFD47F' } },      // 新颜色

      ],
      textStyle: {
        fontWeight: 'bold',
        fontSize: 35,
        fontFamily: 'Calisto MT, serif'
      },
      itemGap: 50,
      itemWidth: 50,
      itemHeight: 25,
      width: 'auto'
    }
  ],
  radar: [
    {
      center: ['35%', '50%'],
      radius: 170,
      gridIndex: 0,
      indicator: [
        { name: 'Discrimination', max: 0.5 },
        // 交换这两个指标的位置
        { name: 'Avg. N#Options', max: 10 },   // 原第6个指标移到第2位
        { name: 'N#Categories', max: 300 },
        { name: 'Corr. with Arena', max: 90, min: 80 },
        { name: 'N#Samples', max: 30000 },      // 原第2个指标移到第6位
        { name: 'Climbing \n  Space', max: 50 }
      ].map(ind => ({
        ...ind,
        axisLabel: {
          show: true,
          formatter: function (value, index) {
            // 最外圈一定显示
            // if (value === ind.max) {
            //   return value;
            // }
            // 其他圈间隔显示（例如每隔一个显示一次）
            if (value % (ind.max / 5) === 0) {
              return value;
            }
            return '';
          }
        }
      })),
      name: {
        textStyle: {
          color: 'black',
          // fontWeight: 'bold',
          fontSize: 35,
          fontFamily: 'Calisto MT, serif'
        }
      }
    }
  ],
  series: [
    {
      name: 'Model Scores',
      type: 'radar',
      radarIndex: 0,
      data: [
        // 调整数值顺序（交换第2位和第6位）
        {
          value: [0.35, 9.67, 285, 87.6, 26529, 38.18], // 原[0.35,26529,...9.67]
          name: 'SuperGPQA',
          lineStyle: {
            width: 4.5,
            color: '#7B92C7'  // 实线保持不变
          },
          symbolSize: 8,
          itemStyle: { color: '#7B92C7' }
        },
        {
          value: [0.134, 4, 57, 84.3, 15908, 8.2],      // 原[0.134,15908,...4]
          name: 'MMLU',
          lineStyle: {
            width: 3,
            color: '#FFD47F',
            // type: 'dashed',  // 添加虚线
            opacity: 1
          },
          symbolSize: 4,
          itemStyle: { color: '#FFD47F' }
        },
        {
          value: [0.264, 10, 14, 85.3, 12032, 16],      // 原[0.264,12032,...10]
          name: 'MMLU-Pro',
          lineStyle: {
            width: 3,
            color: '#F7C1CF',
            // type: 'dashed',  // 添加虚线
            opacity: 1
          },
          symbolSize: 4,
          itemStyle: { color: '#F7C1CF' }
        },
        {
          value: [0.419, 4, 16, 83.5, 448, 12.3],       // 原[0.419,448,...4]
          name: 'GPQA',
          lineStyle: {
            width: 3,
            color: '#ADD9EE',
            // type: 'dashed',  // 添加虚线
            opacity: 1
          },
          symbolSize: 4,
          itemStyle: { color: '#ADD9EE' }
        }
      ]
    }
  ]
};
